Efficient Deep Image Denoising via Class Specific Convolution

Deep neural networks have been widely used in image denoising during the past few years. Even though they achieve great success on this problem, they are computationally inefficient which makes them inappropriate to be implemented in mobile devices. In this paper, we propose an efficient deep neural network for image denoising based on pixel-wise classification. Despite using a computationally efficient network cannot effectively remove the noises from any content, it is still capable to denoise from a specific type of pattern or texture. The proposed method follows such a divide and conquer scheme. We first use an efficient U-net to pixel-wisely classify pixels in the noisy image based on the local gradient statistics. Then we replace part of the convolution layers in existing denoising networks by the proposed Class Specific Convolution layers (CSConv) which use different weights for different classes of pixels. Quantitative and qualitative evaluations on public datasets demonstrate that the proposed method can reduce the computational costs without sacrificing the performance compared to state-of-the-art algorithms.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> ops.txt <==
srun -p Pixel --mpi=pmi2 --gres=gpu:1 python train.py --model CSResUNet --task denoise --test --use_stats --save_path ./experiments_denoise_test --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_debug/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_denoise/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001 

srun -p Pixel --mpi=pmi2 --gres=gpu:1 python train.py --model CSResUNet --task denoise --test --use_stats --save_path ./experiments_denoise_test_awb --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_denoise_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/


python train.py --model CSResUNet --task denoise --test --use_stats --save_path ./experiments_denoise_test_awb --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_denoise_awb_422_loadtransfer/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/ --Qstr 2 --Qcohe 2 --Qangle 4 --test_epoch 25 --test_data_path ../normalnightdata

 python train.py --model ResUNetTiny --task denoise --test --use_stats --save_path ./experiments_denoise_test_awb --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_denoise_baseline_tiny/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/ --Qstr 2 --Qcohe 2 --Qangle 4 --test_epoch 95 --test_data_path ../normalnightdata

python train.py --model ResUNetTiny --task denoise --test --use_stats --save_path ./experiments_denoise_test_awb --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_baseline_tiny/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/ --Qstr 2 --Qcohe 2 --Qangle 4 --test_epoch 95 --test_data_path ../normalnightdata

python train.py --model ResUNetTiny --task denoise --test --use_stats --save_path ./experiments_denoise_test_awb --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --test_dir ./experiments_baseline_tiny/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001

python train.py --model ResUNetTiny --task denoise --use_stats --save_path ./experiments_denoise_baseline_tiny --dataroot ../hdf5 --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth 

/mnt/lustre/share/cuda-x.x

srun -p Pixel --mpi=pmi2 --gres=gpu:1 python train.py --model ResUNetTiny --task denoise --use_stats --save_path ./experiments_denoise_baseline_tiny --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_debug/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth

srun -p Pixel --mpi=pmi2 --gres=gpu:1 python train.py --model ResUNetSmall --task denoise --use_stats --save_path ./experiments_denoise_baseline_small --dataroot ../hdf5 --lr_steps 40,80 --pcn_ckpt ./experiments_debug/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth

python train.py --model PCN3 --task pcn --use_stats --save_path ./experiments_cuda --dataroot ../hdf5 --lr_steps 40,60,80 --resume_ckpt ./experiments_debug/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_40.pth

python train.py --model CSResUNet --task denoise --use_stats --save_path ./experiments_denoise_awb_422 --dataroot ../hdf5  --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --Qstr 2 --Qcohe 2 --Qangle 4

python train.py --model CSResUNet --task denoise --use_stats --save_path ./experiments_denoise_awb_422_loadtransfer --dataroot ../hdf5  --pcn_ckpt ./experiments_pcn3_awb/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth --Qstr 2 --Qcohe 2 --Qangle 4 --load_transfer --init_ckpt experiments_denoise_baseline_tiny/_oneplus_ph256_pw256_od2.00_ad0.25_ed0.10_nf2_bs1_lr0.0001/checkpoints/ep_95.pth


python train.py --model PCN3 --task pcn --use_stats --save_path ./experiments --dataroot ../hdf5

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise15_feat16_loadtransfer_skip --from_legacy  --ckpt_path ../experiment/red_noise15_feat16/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+BSDWED2+BSDWED3+WED+BSDWED4 --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 6e-5 --split --postfix ext --noiselevel 15 --load_transfer --split_skip

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise15_feat16_loadtransfer_skip_test --from_legacy  --ckpt_path ../experiment/bucketred_class5_noise15_feat16_loadtransfer_skip/model/model_latest.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+BSDWED2+BSDWED3+WED+BSDWED4 --data_range_adobe 1-5000/1-10 --data_test DIV2K+Urban100+Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 3e-6 --split --postfix ext --noiselevel 15 --split_skip

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise15_feat16_loadtransfer_skip_resume --from_legacy  --ckpt_path ../experiment/bucketred_class5_noise15_feat16_loadtransfer_skip/model/model_latest.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+BSDWED2+BSDWED3+WED+BSDWED4 --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 3e-5 --split --postfix ext --noiselevel 15 --split_skip

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise25_feat16_loadtransfer_skip_test --from_legacy  --ckpt_path ../experiment/bucketred_class5_noise25_feat16_loadtransfer_skip/model/model_latest.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+BSDWED2+BSDWED3+WED+BSDWED4 --data_range_adobe 1-5000/1-10 --data_test DIV2K+Urban100+Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 3e-6 --split --postfix ext --noiselevel 25 --split_skip 


srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise25_feat16_loadtransfer --from_legacy  --ckpt_path ../experiment/red_noise25_feat16/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 6e-5 --split --postfix ext --noiselevel 25 --load_transfer

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save CSRED_class5_noise25_feat16_loadtransfer_skip --from_legacy  --ckpt_path ../experiment/red_noise50_feat16/model/model_best.pt --batch_size 32 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 6e-5 --split --postfix ext --noiselevel 25 --load_transfer --split_skip

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model red --scale 1 --patch_size 96 --save bucketred_class5_noise50_feat16_loadtransfer_skip --from_legacy  --ckpt_path ../experiment/red_noise50_feat16/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED+BSDWED4 --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 16 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 5 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 6e-5 --split --postfix ext --noiselevel 50 --load_transfer --split_skip

python test_ssim.py

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallres_4layer_16feats_noise25_test --from_legacy --ckpt_path ../experiment/smallres_4layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test DIV2K+Urban100+Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 4 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 1e-6 --postfix ext --small_res --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallres_16layer_2feats_noise25_test --from_legacy --ckpt_path ../experiment/smallres_2layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test DIV2K+Urban100+Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 2 --from_regression --halfing full --no_augment --lr 1e-6 --postfix ext --small_res --noiselevel 25


srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallres_16layer_16feats_noise25 --from_legacy --ckpt_path ../checkpoint/carn.pth --reinit --batch_size 16 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 1e-4 --postfix ext --small_res --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallres_16layer_16feats_noise15 --from_legacy --ckpt_path ../checkpoint/carn.pth --reinit --batch_size 16 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 1e-4 --postfix ext --small_res --noiselevel 15

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallres_16layer_16feats_noise50 --from_legacy --ckpt_path ../checkpoint/carn.pth --reinit --batch_size 16 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 1e-4 --postfix ext --small_res --noiselevel 50


srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save CSEDSR_16layer_x1_16feats_833class5_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_16layer_16feats_noise25/model/model_best.pt --batch_size 16 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 6e-5 --postfix ext --small_res --load_transfer --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_16layer_x1_2feats_833class5_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_16layer_2feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 2 --from_regression --halfing full --no_augment --lr 6e-5 --postfix ext --small_res --load_transfer --noise_level 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_16layer_x1_4feats_833class5_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_16layer_4feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 16 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 4 --from_regression --halfing full --no_augment --lr 6e-5 --postfix ext --small_res --load_transfer --noise_level 25



srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_1layer_x1_3x3split_predmask833ext_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_1layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 1 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 8e-5 --postfix ext --small_res --load_transfer --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_2layer_x1_3x3split_predmask833ext_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_2layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 2 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 8e-5 --postfix ext --small_res --load_transfer --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_4layer_x1_3x3split_predmask833ext_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_4layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 4 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 8e-5 --postfix ext --small_res --load_transfer --noiselevel 25

srun -p Pixel --mpi=pmi2 --gres=gpu:2 python main.py --model bucket_residual --scale 1 --patch_size 96 --save smallbucketres_32layer_x1_3x3split_predmask833ext_loadtransfer --from_legacy --ckpt_path ../experiment/smallres_32layer_16feats_noise25/model/model_best.pt --batch_size 4 --pre_raisr --save_results --mask_type raisr --data_train DIV2K+CBSD500+ADOBE5K+WED --data_range_adobe 1-5000/1-10 --data_test Set12+CBSD68 --task predenoise --n_threads 20 --save_gt --split --n_GPUs 2 --h_hsize 3 --n_layers 32 --Qangle 8 --Qstr 3 --Qcohe 3 --kernel_size 3 --n_feats 16 --from_regression --halfing full --no_augment --lr 8e-5 --postfix ext --small_res --load_transfer --noiselevel 25


clear
set(0,'DefaultAxesFontSize',10)

BLOCKS = [1 2 4 8 12 16 32]
%FLOPS= [74.5, 112, 148];
CSBSD =[29.61 29.67 29.76];
BSD = [29.36 29.48 29.60 ];
CSURBAN = [29.78 29.82 30.17];
URBAN=[29.28 29.59 29.96];
CSDIV2K = [31.58 31.64 31.74];
DIV2K = [31.20 31.36 31.52];
CSSET12 = [29.61 30.11 30.47 30.74 30.81 30.97 31.00];
SET12 = [29.15 29.64 30.00 30.39 30.56 30.78 30.79];
CSSET12SSIM = [0.809 0.827 0.839 0.847 0.848 0.851 0.852];
SET12SSIM = [0.795 0.811 0.825 0.836 0.843 0.849 0.850];

set(0, 'DefaultLineLineWidth', 2);
subplot(1,4,1);

%yyaxis left
hold on
plot(BLOCKS,CSSET12,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410],'MarkerSize', 8);
plot(BLOCKS,SET12,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
xticks(BLOCKS);
ylabel('PSNR(dB)');
xlabel('Number of blocks')

h1 = legend('CS-EDSR','EDSR');

h1.NumColumns = 2;
set(h1,'box','off');
axis square;
tt = title('Features=16','Position',[18.00,31.04]);
disp(tt.Position)
%hold off
%hold on
%plot(BLOCKS,CSBSD,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410]);
%plot(BLOCKS,BSD,'-s', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410]);
%plot(BLOCKS,CSURBAN,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
%plot(BLOCKS,URBAN,'-s', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
%plot(BLOCKS,CSDIV2K,'-^', 'Color', [0.4940 0.1840 0.5560],'MarkerFaceColor', [0.4940 0.1840 0.5560]);
%plot(BLOCKS,DIV2K,'-s', 'Color', [0.4940 0.1840 0.5560],'MarkerFaceColor', [0.4940 0.1840 0.5560]);
%plot(BLOCKS,CSSET12,'-^', 'Color', [0 0 0],'MarkerFaceColor', [0 0 0]);
%plot(BLOCKS,SET12,'-s', 'Color', [0 0 0],'MarkerFaceColor', [0 0 0]);
hold off

subplot(1,4,2);
%yyaxis left
hold on
plot(BLOCKS,CSSET12SSIM,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410],'MarkerSize', 8);
plot(BLOCKS,SET12SSIM,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
xticks(BLOCKS);
ylabel('SSIM');
xlabel('Number of blocks')
axis square;


%yyaxis right

%plot(BLOCKS,FLOPS,'--o','Color', [0.8500 0.3250 0.0980],'MarkerFaceColor', [0.8500 0.3250 0.0980] );
%ylabel('kFLOPs/pixel');

FEATS = [1 2 4 8 16 32];
%FLOPS= [74.5, 112, 148];
CSBSD =[29.55 29.76 29.79];
BSD = [29.37 29.60 29.66 ];
CSURBAN = [29.60 30.17 30.23];
URBAN=[28.87 29.96 30.07];
CSDIV2K = [31.51 31.74 31.83];
DIV2K = [31.22 31.52 31.62];
CSSET12 = [28.98 29.46 30.00 30.64 30.97 30.99];
SET12 = [28.13 28.69 29.46 30.14 30.78 30.86];
CSSET12SSIM = [0.797 0.816 0.832 0.844 0.851 0.853];
SET12SSIM = [0.775 0.794 0.813 0.831 0.849 0.851];

subplot(1,4,3);
%yyaxis left
hold on
plot(FEATS,CSSET12,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410],'MarkerSize', 8);
plot(FEATS,SET12,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
xticks(FEATS)
%yticks([30 30.25 30.5 30.75 31])
ylabel('PSNR(dB)');
xlabel('Number of features')
tt = title('Blocks=16','Position',[38.00,31.04]);
axis square;

hold off
%hold on
%plot(BLOCKS,CSBSD,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410]);
%plot(BLOCKS,BSD,'-s', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410]);
%plot(BLOCKS,CSURBAN,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880]);
%plot(BLOCKS,URBAN,'-s', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880]);
%plot(BLOCKS,CSDIV2K,'-^', 'Color', [0.4940 0.1840 0.5560],'MarkerFaceColor', [0.4940 0.1840 0.5560]);
%plot(BLOCKS,DIV2K,'-s', 'Color', [0.4940 0.1840 0.5560],'MarkerFaceColor', [0.4940 0.1840 0.5560]);
%plot(BLOCKS,CSSET12,'-^', 'Color', [0 0 0],'MarkerFaceColor', [0 0 0]);
%plot(BLOCKS,SET12,'-s', 'Color', [0 0 0],'MarkerFaceColor', [0 0 0]);
%hold off

%yyaxis right

%plot(BLOCKS,FLOPS,'--o','Color', [0.8500 0.3250 0.0980],'MarkerFaceColor', [0.8500 0.3250 0.0980] );
%ylabel('kFLOPs/pixel');

subplot(1,4,4);
%yyaxis left
hold on
plot(FEATS,CSSET12SSIM,'-^', 'Color', [0 0.4470 0.7410],'MarkerFaceColor', [0 0.4470 0.7410],'MarkerSize', 8);
plot(FEATS,SET12SSIM,'-^', 'Color', [0.4660 0.6740 0.1880],'MarkerFaceColor', [0.4660 0.6740 0.1880],'MarkerSize', 8);
xticks(FEATS)
ylabel('SSIM');
xlabel('Number of features')
axis square;

hold off


